Massive BH Binaries as Periodically-Variable AGN

Massive black-hole (MBH) binaries, which are expected to form following the merger of their parent galaxies, produce gravitational waves which will be detectable by Pulsar Timing Arrays at nanohertz frequencies (year periods). While no confirmed, compact MBH binary systems have been seen in electromagnetic observations, a large number of candidates have recently been identified in optical surveys of AGN variability. Using a combination of cosmological, hydrodynamic simulations; comprehensive, semi-analytic binary merger models; and analytic AGN spectra and variability prescriptions; we calculate the expected electromagnetic detection rates of MBH binaries as periodically variable AGN. In particular, we consider two independent variability models: (i) Doppler boosting due to large orbital velocities, and (ii) hydrodynamic variability in which the fueling of MBH accretion disks is periodically modulated by the companion. Our models predict that numerous MBH binaries should be present and distinguishable in the existing data. In particular, our fiducial models produce an expectation value of $0.2$ (Doppler) and $5$ (hydrodynamic) binaries to be identifiable in CRTS, while $20$ and $100$ are expected after five years of LSST observations. The brightness variations in most systems are too small to be distinguishable, but almost $1\%$ of AGN at redshifts $z \lesssim 0.6$ could be in massive binaries. We analyze the predicted binary parameters of observable systems and their selection biases, and include an extensive discussion of our model parameters and uncertainties.

==> README.txt <==

Supplementary data for the paper:
Kelley, Haiman, Sesana, Hernquist - Massive BH Binaries as Periodically-Variable AGN

The data included here correspond to the Appendix figures A1 and A2 in the paper.  The
data are the predicted detection rates of MBH binaries as periodically-variable AGN as a
function of sensitivity and observation-duration (i.e. the duration of the survey under
consideration).  Predictions for Doppler-variable ('dop') and hydrodynamically-variable
('hyd') binaries are included in separate files.  Results are included both in units of
predicted binaries per observed AGN ('A1-agn'), and predicted across the full sky
('A2-sky').

The 'txt' files are comma-separated values (CSV).  The first row gives column titles
corresponding to each sensitivity.  The first column is the duration of observations
(i.e. the row labels/indices) and each subsequent column is the data for each sensitivity.
This data can be read using the python `pandas` package as,
`> df = pandas.read_csv(FNAME, index_col=0)`
where `FNAME` is the name of the particular txt file of interest.

The HDF5 files include the exact same data.  They can be read using the python `pandas`
package as,
`> pandas.read_hdf(FNAME)`
where `FNAME` is the name of the particular txt file of interest.
The raw data is also included in the HDF5 file under the top-level group `raw`, and can be
read directly (e.g. using the python `h5py` package).
The rows, corresponding to observational durations, are under `raw/duration`.
The columns, corresponding to observational sensitivities, are under `raw/sensitivity`.
The results themselves are under `raw/data`.

For any questions, please feel free to contact:

Luke Zoltan Kelley
LKelley@cfa.harvard.edu



==> supplement_dop_A1-agn.txt <==
# Kelley, Haiman, Sesana, Hernquist: Massive BH Binaries as Periodically-Variable AGN
# Variability: Doppler
# Data units: Binaries per observed AGN
# Rows: duration (units: [yr])
# Columns: sensitivity (units: [ergs/s/Hz/cm^2])
        ,1.00e-30,1.78e-30,3.16e-30,5.62e-30,1.00e-29,1.78e-29,3.16e-29,5.62e-29,1.00e-28,1.78e-28,3.16e-28,5.62e-28,1.00e-27,1.78e-27,3.16e-27,5.62e-27,1.00e-26
1.00e-01,2.11e-11,9.59e-12,1.32e-11,3.67e-11,1.55e-10,3.69e-11,0.00e+00,8.57e-11,1.36e-10,2.34e-10,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
1.26e-01,6.33e-11,8.63e-11,5.26e-11,1.47e-10,3.10e-10,2.58e-10,5.58e-11,8.57e-11,2.72e-10,4.68e-10,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
1.58e-01,1.97e-10,2.30e-10,2.50e-10,2.39e-10,4.65e-10,7.75e-10,4.47e-10,8.57e-11,5.44e-10,4.68e-10,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
2.00e-01,4.50e-10,4.70e-10,6.31e-10,5.88e-10,9.81e-10,1.70e-09,1.17e-09,1.71e-10,1.09e-09,4.68e-10,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
2.51e-01,8.30e-10,1.01e-09,1.35e-09,1.34e-09,2.17e-09,2.69e-09,2.18e-09,6.00e-10,1.90e-09,4.68e-10,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
3.16e-01,1.39e-09,1.86e-09,2.38e-09,2.59e-09,4.42e-09,4.21e-09,3.80e-09,1.63e-09,2.72e-09,9.37e-10,0.00e+00,8.00e-10,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
3.98e-01,2.26e-09,3.09e-09,4.18e-09,4.79e-09,7.20e-09,7.34e-09,7.09e-09,3.77e-09,4.08e-09,1.64e-09,3.93e-10,2.40e-09,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
5.01e-01,3.83e-09,5.13e-09,7.42e-09,7.97e-09,1.10e-08,1.25e-08,1.36e-08,8.32e-09,6.80e-09,3.28e-09,1.18e-09,5.60e-09,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
6.31e-01,6.47e-09,8.88e-09,1.25e-08,1.34e-08,1.77e-08,2.11e-08,2.57e-08,1.71e-08,1.14e-08,6.32e-09,2.75e-09,9.60e-09,4.69e-09,0.00e+00,0.00e+00,0.00e+00,0.00e+00
7.94e-01,1.04e-08,1.47e-08,2.04e-08,2.30e-08,2.87e-08,3.48e-08,4.39e-08,2.98e-08,1.96e-08,1.17e-08,4.71e-09,1.52e-08,1.25e-08,0.00e+00,0.00e+00,0.00e+00,0.00e+00
1.00e+00,1.70e-08,2.36e-08,3.29e-08,3.82e-08,4.56e-08,5.52e-08,6.93e-08,4.93e-08,3.67e-08,2.39e-08,1.26e-08,2.24e-08,2.19e-08,1.58e-08,0.00e+00,0.00e+00,0.00e+00
1.26e+00,2.79e-08,3.83e-08,5.17e-08,6.24e-08,7.13e-08,8.61e-08,1.09e-07,8.15e-08,6.60e-08,4.52e-08,2.75e-08,3.12e-08,3.44e-08,3.55e-08,0.00e+00,0.00e+00,0.00e+00
1.58e+00,4.56e-08,6.23e-08,8.21e-08,1.02e-07,1.12e-07,1.31e-07,1.69e-07,1.37e-07,1.16e-07,7.89e-08,4.44e-08,4.80e-08,5.94e-08,4.73e-08,1.90e-08,0.00e+00,0.00e+00
2.00e+00,7.29e-08,9.97e-08,1.30e-07,1.63e-07,1.78e-07,2.00e-07,2.60e-07,2.27e-07,1.98e-07,1.24e-07,6.88e-08,8.32e-08,1.03e-07,7.89e-08,7.58e-08,6.61e-08,0.00e+00
2.51e+00,1.17e-07,1.60e-07,2.05e-07,2.61e-07,2.80e-07,3.02e-07,3.93e-07,3.65e-07,3.28e-07,2.01e-07,1.17e-07,1.38e-07,1.69e-07,1.54e-07,1.61e-07,2.20e-07,2.63e-07
3.16e+00,1.89e-07,2.53e-07,3.25e-07,4.14e-07,4.37e-07,4.53e-07,5.84e-07,5.74e-07,5.31e-07,3.47e-07,1.82e-07,2.26e-07,2.74e-07,3.08e-07,2.65e-07,4.62e-07,7.90e-07
3.98e+00,3.04e-07,4.02e-07,5.13e-07,6.51e-07,6.73e-07,6.67e-07,8.53e-07,8.74e-07,8.28e-07,5.77e-07,2.74e-07,3.83e-07,4.61e-07,6.31e-07,4.74e-07,8.37e-07,1.51e-06
5.01e+00,4.81e-07,6.28e-07,7.99e-07,1.00e-06,1.01e-06,9.74e-07,1.24e-06,1.31e-06,1.29e-06,9.38e-07,4.37e-07,6.58e-07,8.14e-07,1.12e-06,8.53e-07,1.70e-06,3.16e-06
6.31e+00,7.32e-07,9.43e-07,1.21e-06,1.50e-06,1.47e-06,1.43e-06,1.81e-06,1.96e-06,1.97e-06,1.53e-06,7.50e-07,1.11e-06,1.45e-06,1.75e-06,1.54e-06,3.19e-06,6.65e-06
7.94e+00,1.06e-06,1.35e-06,1.74e-06,2.13e-06,2.02e-06,2.02e-06,2.57e-06,2.87e-06,2.90e-06,2.48e-06,1.36e-06,1.87e-06,2.55e-06,2.68e-06,2.68e-06,5.40e-06,1.24e-05
1.00e+01,1.58e-06,1.92e-06,2.47e-06,2.99e-06,2.74e-06,2.83e-06,3.60e-06,4.13e-06,4.20e-06,3.93e-06,2.40e-06,3.20e-06,4.61e-06,4.34e-06,4.45e-06,9.84e-06,2.22e-05
1.26e+01,2.61e-06,2.82e-06,3.62e-06,4.31e-06,3.95e-06,4.11e-06,5.12e-06,6.02e-06,6.22e-06,6.27e-06,3.88e-06,5.36e-06,8.26e-06,7.75e-06,7.93e-06,1.78e-05,3.98e-05
1.58e+01,4.24e-06,4.57e-06,5.78e-06,6.54e-06,5.99e-06,6.24e-06,7.64e-06,9.03e-06,9.43e-06,1.01e-05,6.09e-06,9.04e-06,1.43e-05,1.43e-05,1.56e-05,3.04e-05,6.88e-05
2.00e+01,6.83e-06,7.86e-06,9.62e-06,1.01e-05,9.24e-06,9.26e-06,1.13e-05,1.35e-05,1.42e-05,1.58e-05,9.85e-06,1.56e-05,2.37e-05,2.51e-05,2.94e-05,5.05e-05,1.17e-04
2.51e+01,1.14e-05,1.35e-05,1.52e-05,1.52e-05,1.39e-05,1.34e-05,1.66e-05,2.01e-05,2.15e-05,2.50e-05,1.61e-05,2.62e-05,3.87e-05,4.26e-05,5.43e-05,8.15e-05,1.91e-04
3.16e+01,1.14e-05,1.35e-05,1.52e-05,1.52e-05,1.39e-05,1.34e-05,1.66e-05,2.01e-05,2.15e-05,2.50e-05,1.61e-05,2.62e-05,3.87e-05,4.26e-05,5.43e-05,8.15e-05,1.91e-04


==> supplement_dop_A2-sky.txt <==
# Kelley, Haiman, Sesana, Hernquist: Massive BH Binaries as Periodically-Variable AGN
# Variability: Doppler
# Data units: Binaries all sky
# Rows: duration (units: [yr])
# Columns: sensitivity (units: [ergs/s/Hz/cm^2])
        ,1.00e-30,1.78e-30,3.16e-30,5.62e-30,1.00e-29,1.78e-29,3.16e-29,5.62e-29,1.00e-28,1.78e-28,3.16e-28,5.62e-28,1.00e-27,1.78e-27,3.16e-27,5.62e-27,1.00e-26
1.00e-01,1.50e-03,5.00e-04,5.00e-04,1.00e-03,3.00e-03,5.00e-04,0.00e+00,5.00e-04,5.00e-04,5.00e-04,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
1.26e-01,4.50e-03,4.50e-03,2.00e-03,4.00e-03,6.00e-03,3.50e-03,5.00e-04,5.00e-04,1.00e-03,1.00e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
1.58e-01,1.40e-02,1.20e-02,9.50e-03,6.50e-03,9.00e-03,1.05e-02,4.00e-03,5.00e-04,2.00e-03,1.00e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
2.00e-01,3.20e-02,2.45e-02,2.40e-02,1.60e-02,1.90e-02,2.30e-02,1.05e-02,1.00e-03,4.00e-03,1.00e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
2.51e-01,5.90e-02,5.25e-02,5.15e-02,3.65e-02,4.20e-02,3.65e-02,1.95e-02,3.50e-03,7.00e-03,1.00e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
3.16e-01,9.85e-02,9.70e-02,9.05e-02,7.05e-02,8.55e-02,5.70e-02,3.40e-02,9.50e-03,1.00e-02,2.00e-03,0.00e+00,5.00e-04,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
3.98e-01,1.61e-01,1.61e-01,1.59e-01,1.31e-01,1.40e-01,9.95e-02,6.35e-02,2.20e-02,1.50e-02,3.50e-03,5.00e-04,1.50e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
5.01e-01,2.73e-01,2.68e-01,2.82e-01,2.17e-01,2.13e-01,1.69e-01,1.22e-01,4.85e-02,2.50e-02,7.00e-03,1.50e-03,3.50e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
6.31e-01,4.60e-01,4.63e-01,4.75e-01,3.65e-01,3.42e-01,2.86e-01,2.30e-01,1.00e-01,4.20e-02,1.35e-02,3.50e-03,6.00e-03,1.50e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00
7.94e-01,7.40e-01,7.68e-01,7.74e-01,6.25e-01,5.55e-01,4.71e-01,3.93e-01,1.74e-01,7.20e-02,2.50e-02,6.00e-03,9.50e-03,4.00e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00
1.00e+00,1.21e+00,1.23e+00,1.25e+00,1.04e+00,8.84e-01,7.49e-01,6.21e-01,2.88e-01,1.35e-01,5.10e-02,1.60e-02,1.40e-02,7.00e-03,2.00e-03,0.00e+00,0.00e+00,0.00e+00
1.26e+00,1.99e+00,2.00e+00,1.96e+00,1.70e+00,1.38e+00,1.17e+00,9.74e-01,4.75e-01,2.43e-01,9.65e-02,3.50e-02,1.95e-02,1.10e-02,4.50e-03,0.00e+00,0.00e+00,0.00e+00
1.58e+00,3.24e+00,3.25e+00,3.12e+00,2.77e+00,2.16e+00,1.77e+00,1.52e+00,8.00e-01,4.28e-01,1.68e-01,5.65e-02,3.00e-02,1.90e-02,6.00e-03,1.00e-03,0.00e+00,0.00e+00
2.00e+00,5.18e+00,5.20e+00,4.95e+00,4.44e+00,3.44e+00,2.70e+00,2.33e+00,1.32e+00,7.28e-01,2.64e-01,8.75e-02,5.20e-02,3.30e-02,1.00e-02,4.00e-03,1.50e-03,0.00e+00
2.51e+00,8.31e+00,8.32e+00,7.79e+00,7.10e+00,5.42e+00,4.09e+00,3.52e+00,2.13e+00,1.21e+00,4.28e-01,1.48e-01,8.65e-02,5.40e-02,1.95e-02,8.50e-03,5.00e-03,2.00e-03
3.16e+00,1.34e+01,1.32e+01,1.24e+01,1.13e+01,8.46e+00,6.13e+00,5.23e+00,3.35e+00,1.95e+00,7.41e-01,2.32e-01,1.41e-01,8.75e-02,3.90e-02,1.40e-02,1.05e-02,6.00e-03
3.98e+00,2.16e+01,2.09e+01,1.95e+01,1.77e+01,1.30e+01,9.04e+00,7.64e+00,5.10e+00,3.05e+00,1.23e+00,3.49e-01,2.40e-01,1.48e-01,8.00e-02,2.50e-02,1.90e-02,1.15e-02
5.01e+00,3.42e+01,3.27e+01,3.04e+01,2.73e+01,1.96e+01,1.32e+01,1.11e+01,7.64e+00,4.73e+00,2.00e+00,5.56e-01,4.11e-01,2.61e-01,1.42e-01,4.50e-02,3.85e-02,2.40e-02
6.31e+00,5.21e+01,4.92e+01,4.59e+01,4.08e+01,2.85e+01,1.94e+01,1.62e+01,1.15e+01,7.26e+00,3.27e+00,9.54e-01,6.97e-01,4.65e-01,2.22e-01,8.10e-02,7.25e-02,5.05e-02
7.94e+00,7.56e+01,7.04e+01,6.62e+01,5.80e+01,3.91e+01,2.74e+01,2.30e+01,1.68e+01,1.07e+01,5.28e+00,1.73e+00,1.17e+00,8.17e-01,3.40e-01,1.41e-01,1.22e-01,9.40e-02
1.00e+01,1.13e+02,1.00e+02,9.40e+01,8.13e+01,5.31e+01,3.83e+01,3.23e+01,2.41e+01,1.55e+01,8.39e+00,3.06e+00,2.00e+00,1.47e+00,5.51e-01,2.34e-01,2.24e-01,1.69e-01
1.26e+01,1.85e+02,1.47e+02,1.38e+02,1.17e+02,7.65e+01,5.57e+01,4.59e+01,3.51e+01,2.29e+01,1.34e+01,4.93e+00,3.35e+00,2.64e+00,9.83e-01,4.18e-01,4.05e-01,3.02e-01
1.58e+01,3.01e+02,2.38e+02,2.20e+02,1.78e+02,1.16e+02,8.45e+01,6.85e+01,5.26e+01,3.47e+01,2.15e+01,7.74e+00,5.65e+00,4.56e+00,1.82e+00,8.21e-01,6.90e-01,5.23e-01
2.00e+01,4.85e+02,4.10e+02,3.66e+02,2.75e+02,1.79e+02,1.25e+02,1.01e+02,7.87e+01,5.23e+01,3.38e+01,1.25e+01,9.74e+00,7.59e+00,3.18e+00,1.55e+00,1.15e+00,8.85e-01
2.51e+01,8.10e+02,7.02e+02,5.77e+02,4.14e+02,2.69e+02,1.81e+02,1.48e+02,1.17e+02,7.90e+01,5.33e+01,2.04e+01,1.64e+01,1.24e+01,5.41e+00,2.86e+00,1.85e+00,1.45e+00
3.16e+01,8.10e+02,7.02e+02,5.77e+02,4.14e+02,2.69e+02,1.81e+02,1.48e+02,1.17e+02,7.90e+01,5.33e+01,2.04e+01,1.64e+01,1.24e+01,5.41e+00,2.86e+00,1.85e+00,1.45e+00


==> supplement_hyd_A1-agn.txt <==
# Kelley, Haiman, Sesana, Hernquist: Massive BH Binaries as Periodically-Variable AGN
# Variability: Hydrodynamic
# Data units: Binaries per observed AGN
# Rows: duration (units: [yr])
# Columns: sensitivity (units: [ergs/s/Hz/cm^2])
        ,1.00e-30,1.78e-30,3.16e-30,5.62e-30,1.00e-29,1.78e-29,3.16e-29,5.62e-29,1.00e-28,1.78e-28,3.16e-28,5.62e-28,1.00e-27,1.78e-27,3.16e-27,5.62e-27,1.00e-26
1.00e-01,4.92e-11,3.84e-11,2.63e-11,5.51e-11,5.16e-11,1.85e-10,1.67e-10,3.43e-10,1.36e-10,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
1.26e-01,1.41e-10,1.05e-10,1.05e-10,2.57e-10,2.84e-10,4.06e-10,5.02e-10,6.86e-10,4.08e-10,9.37e-10,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
1.58e-01,2.67e-10,2.30e-10,4.08e-10,5.69e-10,8.52e-10,1.03e-09,1.17e-09,1.89e-09,1.36e-09,2.81e-09,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
2.00e-01,4.22e-10,5.66e-10,9.07e-10,1.05e-09,1.60e-09,2.21e-09,2.12e-09,3.60e-09,3.13e-09,5.15e-09,3.93e-10,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
2.51e-01,8.37e-10,1.30e-09,1.58e-09,2.19e-09,2.71e-09,3.62e-09,4.30e-09,6.69e-09,7.07e-09,1.01e-08,1.18e-09,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
3.16e-01,1.72e-09,2.52e-09,2.89e-09,4.08e-09,4.80e-09,6.24e-09,8.15e-09,1.13e-08,1.41e-08,2.06e-08,3.54e-09,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
3.98e-01,3.33e-09,4.43e-09,5.50e-09,6.85e-09,8.75e-09,1.23e-08,1.56e-08,1.98e-08,2.38e-08,3.42e-08,6.29e-09,8.00e-10,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
5.01e-01,6.62e-09,8.35e-09,1.06e-08,1.30e-08,1.61e-08,2.31e-08,2.94e-08,3.54e-08,4.16e-08,5.39e-08,1.18e-08,4.80e-09,1.56e-09,0.00e+00,0.00e+00,0.00e+00,0.00e+00
6.31e-01,1.40e-08,1.69e-08,2.05e-08,2.66e-08,3.13e-08,4.28e-08,5.37e-08,6.59e-08,7.71e-08,9.32e-08,2.59e-08,1.20e-08,6.25e-09,0.00e+00,0.00e+00,0.00e+00,0.00e+00
7.94e-01,2.96e-08,3.15e-08,3.92e-08,4.98e-08,6.23e-08,7.68e-08,9.72e-08,1.23e-07,1.38e-07,1.58e-07,5.19e-08,4.08e-08,2.97e-08,1.18e-08,9.48e-09,2.20e-08,0.00e+00
1.00e+00,5.76e-08,6.26e-08,7.02e-08,9.13e-08,1.14e-07,1.32e-07,1.72e-07,2.24e-07,2.55e-07,2.97e-07,1.19e-07,1.02e-07,9.38e-08,5.91e-08,1.90e-08,4.40e-08,0.00e+00
1.26e+00,1.12e-07,1.30e-07,1.29e-07,1.58e-07,1.93e-07,2.27e-07,2.99e-07,3.94e-07,4.69e-07,5.64e-07,2.56e-07,2.04e-07,2.58e-07,3.11e-07,2.84e-08,8.81e-08,6.58e-08
1.58e+00,2.27e-07,2.53e-07,2.76e-07,3.03e-07,3.45e-07,3.85e-07,5.06e-07,6.52e-07,8.06e-07,1.00e-06,5.10e-07,4.03e-07,5.28e-07,8.44e-07,3.98e-07,1.32e-07,2.63e-07
2.00e+00,4.45e-07,4.52e-07,5.07e-07,5.52e-07,6.36e-07,6.72e-07,8.26e-07,1.05e-06,1.34e-06,1.71e-06,1.04e-06,9.38e-07,1.03e-06,1.92e-06,2.04e-06,2.20e-07,7.90e-07
2.51e+00,8.05e-07,8.42e-07,8.59e-07,9.53e-07,1.11e-06,1.16e-06,1.41e-06,1.67e-06,2.24e-06,2.88e-06,2.24e-06,2.42e-06,2.30e-06,4.22e-06,5.78e-06,8.81e-07,1.51e-06
3.16e+00,1.40e-06,1.59e-06,1.61e-06,1.72e-06,1.90e-06,1.93e-06,2.38e-06,2.69e-06,3.73e-06,4.70e-06,4.32e-06,5.38e-06,4.54e-06,7.86e-06,1.06e-05,2.93e-06,2.50e-06
3.98e+00,2.39e-06,2.77e-06,3.01e-06,3.13e-06,3.32e-06,3.16e-06,3.84e-06,4.27e-06,6.10e-06,7.71e-06,7.31e-06,1.05e-05,8.99e-06,1.37e-05,1.58e-05,7.44e-06,8.95e-06
5.01e+00,4.07e-06,4.47e-06,5.16e-06,5.62e-06,5.59e-06,5.38e-06,6.33e-06,7.14e-06,9.99e-06,1.29e-05,1.23e-05,1.88e-05,1.66e-05,2.65e-05,2.80e-05,1.92e-05,2.28e-05
6.31e+00,7.02e-06,7.16e-06,8.57e-06,9.80e-06,9.17e-06,9.59e-06,1.13e-05,1.23e-05,1.63e-05,2.22e-05,2.13e-05,3.24e-05,2.75e-05,4.70e-05,4.93e-05,4.15e-05,5.36e-05
7.94e+00,1.16e-05,1.16e-05,1.38e-05,1.63e-05,1.50e-05,1.64e-05,2.01e-05,2.04e-05,2.59e-05,3.70e-05,3.53e-05,5.34e-05,4.99e-05,7.65e-05,8.56e-05,8.23e-05,1.39e-04
1.00e+01,1.86e-05,1.91e-05,2.10e-05,2.54e-05,2.48e-05,2.78e-05,3.41e-05,3.41e-05,4.25e-05,6.09e-05,6.13e-05,9.74e-05,1.10e-04,1.68e-04,2.40e-04,2.20e-04,2.99e-04
1.26e+01,3.08e-05,3.35e-05,3.69e-05,4.55e-05,5.14e-05,5.97e-05,7.68e-05,8.22e-05,9.53e-05,1.23e-04,1.48e-04,2.09e-04,2.68e-04,4.47e-04,7.31e-04,4.60e-04,5.30e-04
1.58e+01,6.02e-05,7.01e-05,8.47e-05,1.10e-04,1.35e-04,1.69e-04,2.18e-04,2.77e-04,3.53e-04,4.35e-04,4.32e-04,4.31e-04,5.82e-04,1.01e-03,1.60e-03,1.12e-03,1.17e-03
2.00e+01,1.29e-04,1.60e-04,2.05e-04,2.73e-04,3.51e-04,4.25e-04,5.33e-04,6.81e-04,8.30e-04,1.07e-03,9.26e-04,7.92e-04,1.09e-03,1.87e-03,2.73e-03,2.43e-03,2.32e-03
2.51e+01,2.86e-04,3.69e-04,4.39e-04,5.49e-04,7.10e-04,8.45e-04,1.06e-03,1.29e-03,1.50e-03,1.88e-03,1.58e-03,1.45e-03,1.89e-03,3.12e-03,4.26e-03,4.25e-03,4.33e-03
3.16e+01,2.86e-04,3.69e-04,4.39e-04,5.49e-04,7.10e-04,8.45e-04,1.06e-03,1.29e-03,1.50e-03,1.88e-03,1.58e-03,1.45e-03,1.89e-03,3.12e-03,4.26e-03,4.25e-03,4.33e-03


==> supplement_hyd_A2-sky.txt <==
# Kelley, Haiman, Sesana, Hernquist: Massive BH Binaries as Periodically-Variable AGN
# Variability: Hydrodynamic
# Data units: Binaries all sky
# Rows: duration (units: [yr])
# Columns: sensitivity (units: [ergs/s/Hz/cm^2])
        ,1.00e-30,1.78e-30,3.16e-30,5.62e-30,1.00e-29,1.78e-29,3.16e-29,5.62e-29,1.00e-28,1.78e-28,3.16e-28,5.62e-28,1.00e-27,1.78e-27,3.16e-27,5.62e-27,1.00e-26
1.00e-01,3.50e-03,2.00e-03,1.00e-03,1.50e-03,1.00e-03,2.50e-03,1.50e-03,2.00e-03,5.00e-04,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
1.26e-01,1.00e-02,5.50e-03,4.00e-03,7.00e-03,5.50e-03,5.50e-03,4.50e-03,4.00e-03,1.50e-03,2.00e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
1.58e-01,1.90e-02,1.20e-02,1.55e-02,1.55e-02,1.65e-02,1.40e-02,1.05e-02,1.10e-02,5.00e-03,6.00e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
2.00e-01,3.00e-02,2.95e-02,3.45e-02,2.85e-02,3.10e-02,3.00e-02,1.90e-02,2.10e-02,1.15e-02,1.10e-02,5.00e-04,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
2.51e-01,5.95e-02,6.80e-02,6.00e-02,5.95e-02,5.25e-02,4.90e-02,3.85e-02,3.90e-02,2.60e-02,2.15e-02,1.50e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
3.16e-01,1.22e-01,1.32e-01,1.10e-01,1.11e-01,9.30e-02,8.45e-02,7.30e-02,6.60e-02,5.20e-02,4.40e-02,4.50e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
3.98e-01,2.36e-01,2.31e-01,2.09e-01,1.86e-01,1.69e-01,1.66e-01,1.40e-01,1.16e-01,8.75e-02,7.30e-02,8.00e-03,5.00e-04,0.00e+00,0.00e+00,0.00e+00,0.00e+00,0.00e+00
5.01e-01,4.71e-01,4.36e-01,4.04e-01,3.55e-01,3.11e-01,3.14e-01,2.63e-01,2.07e-01,1.53e-01,1.15e-01,1.50e-02,3.00e-03,5.00e-04,0.00e+00,0.00e+00,0.00e+00,0.00e+00
6.31e-01,9.97e-01,8.78e-01,7.78e-01,7.23e-01,6.06e-01,5.80e-01,4.81e-01,3.84e-01,2.83e-01,1.99e-01,3.30e-02,7.50e-03,2.00e-03,0.00e+00,0.00e+00,0.00e+00,0.00e+00
7.94e-01,2.10e+00,1.64e+00,1.49e+00,1.36e+00,1.21e+00,1.04e+00,8.71e-01,7.17e-01,5.09e-01,3.37e-01,6.60e-02,2.55e-02,9.50e-03,1.50e-03,5.00e-04,5.00e-04,0.00e+00
1.00e+00,4.10e+00,3.26e+00,2.67e+00,2.49e+00,2.20e+00,1.79e+00,1.55e+00,1.31e+00,9.40e-01,6.35e-01,1.51e-01,6.40e-02,3.00e-02,7.50e-03,1.00e-03,1.00e-03,0.00e+00
1.26e+00,7.94e+00,6.79e+00,4.90e+00,4.31e+00,3.74e+00,3.08e+00,2.68e+00,2.30e+00,1.72e+00,1.20e+00,3.26e-01,1.28e-01,8.25e-02,3.95e-02,1.50e-03,2.00e-03,5.00e-04
1.58e+00,1.62e+01,1.32e+01,1.05e+01,8.24e+00,6.68e+00,5.22e+00,4.53e+00,3.80e+00,2.96e+00,2.14e+00,6.49e-01,2.52e-01,1.69e-01,1.07e-01,2.10e-02,3.00e-03,2.00e-03
2.00e+00,3.16e+01,2.36e+01,1.93e+01,1.50e+01,1.23e+01,9.11e+00,7.40e+00,6.10e+00,4.93e+00,3.65e+00,1.32e+00,5.87e-01,3.29e-01,2.44e-01,1.08e-01,5.00e-03,6.00e-03
2.51e+00,5.72e+01,4.39e+01,3.26e+01,2.59e+01,2.15e+01,1.58e+01,1.26e+01,9.72e+00,8.24e+00,6.15e+00,2.85e+00,1.51e+00,7.37e-01,5.35e-01,3.05e-01,2.00e-02,1.15e-02
3.16e+00,9.99e+01,8.31e+01,6.13e+01,4.68e+01,3.69e+01,2.62e+01,2.13e+01,1.57e+01,1.37e+01,1.00e+01,5.50e+00,3.36e+00,1.45e+00,9.97e-01,5.58e-01,6.65e-02,1.90e-02
3.98e+00,1.70e+02,1.44e+02,1.15e+02,8.52e+01,6.44e+01,4.29e+01,3.44e+01,2.49e+01,2.24e+01,1.65e+01,9.31e+00,6.58e+00,2.88e+00,1.74e+00,8.32e-01,1.69e-01,6.80e-02
5.01e+00,2.89e+02,2.33e+02,1.96e+02,1.53e+02,1.08e+02,7.29e+01,5.67e+01,4.16e+01,3.67e+01,2.76e+01,1.56e+01,1.17e+01,5.30e+00,3.36e+00,1.48e+00,4.35e-01,1.73e-01
6.31e+00,4.99e+02,3.73e+02,3.26e+02,2.67e+02,1.78e+02,1.30e+02,1.01e+02,7.16e+01,5.99e+01,4.75e+01,2.72e+01,2.03e+01,8.81e+00,5.96e+00,2.60e+00,9.43e-01,4.07e-01
7.94e+00,8.24e+02,6.07e+02,5.26e+02,4.44e+02,2.91e+02,2.22e+02,1.80e+02,1.19e+02,9.54e+01,7.90e+01,4.49e+01,3.34e+01,1.59e+01,9.70e+00,4.51e+00,1.87e+00,1.06e+00
1.00e+01,1.32e+03,9.96e+02,8.00e+02,6.92e+02,4.79e+02,3.77e+02,3.05e+02,1.99e+02,1.56e+02,1.30e+02,7.80e+01,6.09e+01,3.51e+01,2.13e+01,1.27e+01,4.98e+00,2.27e+00
1.26e+01,2.19e+03,1.74e+03,1.40e+03,1.24e+03,9.95e+02,8.08e+02,6.88e+02,4.79e+02,3.51e+02,2.63e+02,1.88e+02,1.30e+02,8.57e+01,5.66e+01,3.86e+01,1.05e+01,4.02e+00
1.58e+01,4.28e+03,3.66e+03,3.22e+03,3.00e+03,2.62e+03,2.29e+03,1.96e+03,1.62e+03,1.30e+03,9.28e+02,5.50e+02,2.69e+02,1.86e+02,1.28e+02,8.45e+01,2.55e+01,8.89e+00
2.00e+01,9.20e+03,8.33e+03,7.80e+03,7.42e+03,6.79e+03,5.76e+03,4.78e+03,3.97e+03,3.06e+03,2.28e+03,1.18e+03,4.95e+02,3.50e+02,2.37e+02,1.44e+02,5.51e+01,1.76e+01
2.51e+01,2.03e+04,1.93e+04,1.67e+04,1.50e+04,1.37e+04,1.15e+04,9.46e+03,7.54e+03,5.53e+03,4.01e+03,2.01e+03,9.09e+02,6.05e+02,3.96e+02,2.25e+02,9.66e+01,3.29e+01
3.16e+01,2.03e+04,1.93e+04,1.67e+04,1.50e+04,1.37e+04,1.15e+04,9.46e+03,7.54e+03,5.53e+03,4.01e+03,2.01e+03,9.09e+02,6.05e+02,3.96e+02,2.25e+02,9.66e+01,3.29e+01

